Enumeration of Real Conics and Maximal Configurations

We use floor decompositions of tropical curves to prove that any enumerative problem concerning conics passing through projective-linear subspaces in $\RP^n$ is maximal. That is, there exist generic configurations of real linear spaces such that all complex conics passing through these constraints are actually real.

==> Figures/exa3.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{exa3.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10644,3180)(1069,-3538)
\end{picture}%


==> Figures/exa6.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{exa6.pdf}%
\end{picture}%
\setlength{\unitlength}{1160sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8574,3219)(2239,-3718)
\end{picture}%

